The AstroSat UV Deep Field North: Direct determination of the UV Luminosity Function and its evolution from z~0.8-0.4

We characterize the evolution of the rest-frame 1500 $\unicode{xC5}$ UV luminosity Function (UVLF) from AstroSat/UVIT F154W and N242W imaging in the Great Observatories Origins Survey North (GOODS-N) field. With deep FUV observations, we construct the UVLF for galaxies at z$<0.13$ and subsequently characterise it with a Schechter function fit. The fitted parameters are consistent with previous determinations. With deep NUV observations, we are able to construct the UVLF in seven redshift bins in the range z $\sim$ 0.8 - 0.4, with galaxies identified till $\sim$2 mag fainter than previous surveys, owing to the high angular-resolution of UVIT. The fitted Schechter function parameters are obtained for these UVLFs. At z $\sim$ 0.8 - 0.7, we also utilize Hubble Space Telescope (HST) F275W observations in the GOODS-N field to construct the UVLF in 2 redshift bins, whose fitted Schechter function parameters are then found to be consistent with that determined from UVIT at z $\sim$ 0.75. We thus probe the variation of the fitted UVLF parameters over z $\sim$ 0.8 - 0.4, a span of $\sim$2.7 Gyr in age. We find that the slope of the Schechter function, $\alpha$, is at its steepest at z $\sim$ 0.65, implying highest star-formation at this instant with galaxies being relatively more passive before and after this time. We infer that this may be a short-lived instance of increased cosmic star-formation even though cosmic star-formation may be winding-down over longer timespan at this redshift range.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
